Revisiting profile instability of J1022+1001

Millisecond pulsars in timing arrays can act as probes for gravitational wave detection and improving the solar system ephemerides among several other applications. However, the stability of the integrated pulse profiles can limit the precision of the ephemeris parameters and in turn the applications derived from it. It is thus crucial for the pulsars in the array to have stable integrated pulse profiles. Here we present evidence for long-term profile instability in PSR J1022+1001 which is currently included in the European and Parkes pulsar timing arrays. We apply a new evaluation method to an expanded data set ranging from the Effelsberg Pulsar Observing System back-end used in the 1990s to that of data from the current PSRIX backend at the Effelsberg Radio Telescope. We show that this intrinsic variability in the pulse shape persists over time scales of years. We investigate if systematic instrumental effects like polarisation calibration or signal propagation effects in the interstellar medium causes the observed profile instability. We find that the total variation cannot be fully accounted for by instrumental and propagation effects. This suggests additional intrinsic effects as the origin for the variation. We finally discuss several factors that could lead to the observed behaviour and comment on the consequent implications.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
